Contextuality without incompatibility

The existence of incompatible measurements is often believed to be a feature of quantum theory which signals its inconsistency with any classical worldview. To prove the failure of classicality in the sense of Kochen-Specker noncontextuality, one does indeed require sets of incompatible measurements. However, a more broadly applicable notion of classicality is the existence of a generalized-noncontextual ontological model. In particular, this notion can imply constraints on the representation of outcomes even within a single nonprojective measurement. We leverage this fact to demonstrate that measurement incompatibility is neither necessary nor sufficient for proofs of the failure of generalized noncontextuality. Furthermore, we show that every proof of the failure of generalized noncontextuality in a quantum prepare-measure scenario can be converted into a proof of the failure of generalized noncontextuality in a corresponding scenario with no incompatible measurements.

==> Diagrams/GPTUnit2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-0.5, 0) {};
		\node [style=none] (6) at (-0.5, -1.5) {};
		\node [style=right label] (14) at (-0.5, -1.25) {$S$};
		\node [style=upground] (15) at (-0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/GPTUnit3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-0.5, 0) {};
		\node [style=none] (6) at (-0.5, -1.5) {};
		\node [style=right label] (14) at (-0.5, -1.25) {$S|M$};
		\node [style=upground] (15) at (-0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/NormProof4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=upground] (45) at (-1.5, 0.5) {};
		\node [style=none] (51) at (-1.5, 0.25) {};
		\node [style=none] (52) at (-1.5, -1.5) {};
		\node [style=right label] (59) at (-1.5, -1.25) {$\mathcal{H}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (52.center) to (51.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/NormProof5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (60) at (0, -0.75) {$p$};
		\node [style=none] (61) at (0, 0.5) {};
		\node [style=right label] (62) at (0, 0) {$Y$};
		\node [style=upground] (63) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [cWire] (61.center) to (60);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/NormProof6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (60) at (0, -0.75) {$q$};
		\node [style=none] (61) at (0, 0.5) {};
		\node [style=right label] (62) at (0, 0) {$Y$};
		\node [style=upground] (63) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [cWire] (61.center) to (60);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/NormProofNew7.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=copoint] (31) at (0, 0.5) {$p$};
		\node [style=point] (32) at (0, -0.5) {$t$};
		\node [style=right label] (35) at (0, 0) {$Y$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [cWire] (32) to (31);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/NormProofNew8.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=copoint] (31) at (0, 0.5) {$q$};
		\node [style=point] (32) at (0, -0.5) {$t$};
		\node [style=right label] (35) at (0, 0) {$Y$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [cWire] (32) to (31);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/OpScen1.tikz <==
\begin{tikzpicture}
\end{tikzpicture}


==> Diagrams/ProofRayP.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (45) at (0., -0.5) {$\mu$};
		\node [style=none] (47) at (0., 0) {};
		\node [style=copoint] (48) at (0., 0.5) {$x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [cWire] (48) to (47.center);
		\draw [cWire] (47.center) to (45);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/SigmaP2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31) at (0.25, -0.75) {};
		\node [style=none] (32) at (0.25, 0.25) {};
		\node [style=right label] (35) at (0.25, -0.5) {$X$};
		\node [style=upground] (38) at (0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [cWire] (32.center) to (31.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/effectM.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (0, -0.75) {};
		\node [style=copoint] (6) at (0, 0.5) {$e$};
		\node [style=right label] (14) at (0, -0.5) {$S|M$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (6) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/effectM1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (0, -0.75) {};
		\node [style=copoint] (6) at (0, 0.5) {$e$};
		\node [style=right label] (14) at (0, -0.5) {$S$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (6) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/prob2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=right label] (11) at (1.5, 1.25) {$X$};
		\node [style=none] (15) at (1.5, 1.5) {};
		\node [style=none] (16) at (1.5, -0.5) {};
		\node [style=downground] (18) at (1.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [cWire] (15.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/probes.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=copoint] (6) at (0, 0.75) {$e$};
		\node [style=right label] (14) at (0, 0) {$S$};
		\node [style=point] (16) at (0, -0.75) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (6) to (16);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/proj3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0, 1) {};
		\node [style=none] (3) at (0, -1) {};
		\node [style=right label] (4) at (0, -0.25) {$S|P$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/proj4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0, 1) {};
		\node [style=none] (3) at (0, -1) {};
		\node [style=right label] (4) at (0, -0.25) {$S|M$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/simplex4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14) at (0, 0.25) {};
		\node [style=none] (19) at (0, -0.75) {};
		\node [style=right label] (20) at (0, -0.25) {$n$};
		\node [style=upground] (21) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [cWire] (14.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/simplex6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15) at (0, -1.25) {};
		\node [style=right label] (17) at (0, -0.75) {$S|P$};
		\node [style=none] (19) at (0, 0) {};
		\node [style=upground] (21) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (19.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/stateP.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (0, 0.5) {};
		\node [style=point] (6) at (0, -0.75) {$s$};
		\node [style=right label] (14) at (0, 0.25) {$S|P$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (6) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/stateP1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (0, 0.5) {};
		\node [style=point] (6) at (0, -0.75) {$s$};
		\node [style=right label] (14) at (0, 0.25) {$S$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (6) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/vectorM.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (0, -0.75) {};
		\node [style=copoint] (6) at (0, 0.5) {$w$};
		\node [style=right label] (14) at (0, -0.5) {$S|M$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (6) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/vectorP.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (0, 0.5) {};
		\node [style=point] (6) at (0, -0.75) {$v$};
		\node [style=right label] (14) at (0, 0.25) {$S|P$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (6) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

